Evaluation of probabilistic photometric redshift estimation approaches for The Rubin Observatory Legacy Survey of Space and Time (LSST)

Many scientific investigations of photometric galaxy surveys require redshift estimates, whose uncertainty properties are best encapsulated by photometric redshift (photo-z) posterior probability density functions (PDFs). A plethora of photo-z PDF estimation methodologies abound, producing discrepant results with no consensus on a preferred approach. We present the results of a comprehensive experiment comparing twelve photo-z algorithms applied to mock data produced for The Rubin Observatory Legacy Survey of Space and Time (LSST) Dark Energy Science Collaboration (DESC). By supplying perfect prior information, in the form of the complete template library and a representative training set as inputs to each code, we demonstrate the impact of the assumptions underlying each technique on the output photo-z PDFs. In the absence of a notion of true, unbiased photo-z PDFs, we evaluate and interpret multiple metrics of the ensemble properties of the derived photo-z PDFs as well as traditional reductions to photo-z point estimates. We report systematic biases and overall over/under-breadth of the photo-z PDFs of many popular codes, which may indicate avenues for improvement in the algorithms or implementations. Furthermore, we raise attention to the limitations of established metrics for assessing photo-z PDF accuracy; though we identify the conditional density estimate (CDE) loss as a promising metric of photo-z PDF performance in the case where true redshifts are available but true photo-z PDFs are not, we emphasize the need for science-specific performancemetrics.

==> README.txt <==
Hello editors,
   Several comments that were included in bold have been changed to italic font instead.  This is for purposeful emphasis, and is not a remnant of revision highlighting.  Also, as noted in the "Details and Comments" cover letter, we wish to have "The LSST Dark Energy Science Collaboration" listed as the final author in the final listing.  This is already present in the LaTex files, but there did not seem to be an easy way to include the full Collaboration in the Step 5: Authors & Institutions email-based system.  So, please add "and The LSST Dark Energy Science Collaboration" to the end of the author list such that it is visible on the MNRAS website and such.  An example of another paper from our collaboration with such an inclusion is here: https://academic.oup.com/mnras/article-abstract/495/4/5040/5850379?redirectedFrom=fulltext

Thanks,
Sam Schmidt and Alex Malz

